An SMA Survey of Chemistry in Disks around Herbig AeBe Stars

Protoplanetary disks around Herbig AeBe stars are exciting targets for studying the chemical environments where giant planets form. Save for a few disks, however, much of Herbig AeBe disk chemistry is an open frontier. We present a Submillimeter Array (SMA) $\sim$213-268 GHz pilot survey of mm continuum, CO isotopologues, and other small molecules in disks around five Herbig AeBe stars (HD 34282, HD 36112, HD 38120, HD 142666, and HD 144432). We detect or tentatively detect $^{12}$CO 2--1 and $^{13}$CO 2--1 from four disks; C$^{18}$O 2--1 and HCO$^+$ 3--2 from three disks; HCN 3--2, CS 5--4, and DCO$^+$ 3--2 from two disks; and C$_2$H 3--2 and DCN 3--2 from one disk each. H$_2$CO 3--2 is undetected at the sensitivity of our observations. The mm continuum images of HD 34282 suggest a faint, unresolved source $\sim$5\farcs0 away, which could arise from a distant orbital companion or an extended spiral arm. We fold our sample into a compilation of T Tauri and Herbig AeBe/F disks from the literature. Altogether, most line fluxes generally increase with mm continuum flux. Line flux ratios between CO 2--1 isotopologues are nearest to unity for the Herbig AeBe/F disks. This may indicate emitting layers with relatively similar, warmer temperatures and more abundant CO relative to disk dust mass. Lower HCO$^+$ 3--2 flux ratios may reflect less ionization in Herbig AeBe/F disks. Smaller detection rates and flux ratios for DCO$^+$ 3--2, DCN 3--2, and H$_2$CO 3--2 suggest smaller regimes of cold chemistry around the luminous Herbig AeBe/F stars.

==> notes.txt <==
NOTES FROM BERGNER+ 2019:	
- ``explore relationship between disk physical properties and C2H morphology by modeling subset of disk sample covering full range in observed morphologies (for 6 disks) ... physical structure for each disk has been modeled previously in literature, and we use constraints to reproduce toy models for each disk''
- Explored effects of UV penetration depth and carbon depletion
- ``Lower boundary of atomic carbon set by C-to-CO transition boundary, which is pushed to deeper layers in disks with higher values of f_pen.  Upper boundary of atomic carbon set as location where carbon abundance drops below 100cm^-3, which occurs at lower elevations for more carbon-depleted systems'' (although 100cm-3 as `somewhat arbitrary' but just to ``demonstrate impact of carbon depletion on atomic carbon availability'')
- ``When magnitudes of f_pen and f_dep matched, atomic carbon abundant in thin strip of elevations in disk. Strip occurs deeper in disk for higher penetration and carbon depletion factors, as both Co photodissociation boundary and C abundance boundary pushed to lower elevations''
- ...some more comments on what different values mean and their impact on disk..
- Conclusion: ``in summary, higher depletion factors typically result in more pronounced central depressions and more compact emission, while lower depletion factors lead to more extended profiles. Across disk sample, observed emission best described by high depletions (10-100) in inner 100-200au and low depletions (1-10) at larger disk radii''
 - ``STILL, while shape of each overlap profile somewhat dependent on depletion level, more sensitive to disk physical structure: variation in overlap profiles across disk sample greater than effects of depletion on any given disk profile''
 - ``while more rigorous chemical modeling needed to explore origin of varied emission features in more detail, interplay between local UV fluxes and atomic carbon availability is useful framework that can explain wide range of observed C2H morphologies in sample''
 - ``Enhancement of gas-phase carbon in outer disk could be due to UV photodesorption of CO ice at large radii, where decreased dust opacity allows for greater UV penetration.  This effect thought to be responsible for outer DCO+ ring in IM Lup <cite> and would naturally explain why models indicate that carbon abundances enhanced beyond dust continuum.  Other factors may also contribute to carbon enhancements beyond ~200 AU, including slower chemistry, resulting in less conversion of CO into less volatile carbon carriers, and reduced grain settling at large radii''
 - ``...but our results underscore that additional physical drivers must be considered in addition to this chemical driver''
FOR C2H:
- J1100 has central hole, peak starts near cont. edge
- Sz69 has two outer rings, first of which starts at cont. edge
- J0432 has `weak shoulder' of emission that starts just beyond cont. edge
- FpTau and J1545 are centrally peaked and smooth
- MORPHOLOGY COMPARISON:
- Variety of morphologies, just like with Bergner+ 2019
- Similar features seen; e.g., one disk with shoulder, one disk with central hole, one disk with outer rings
- Features all seem to start at cont. edge (except for second ring towards Sz69)
- None of the disks show cavities at our resolution, so don't seem dependent on inner dust edges
- FLUX COMPARISON:
- In Bergner+ 2019: Normalized (to cont.) C2H fluxes range from usually about 3 to 30, with one outlying point at about 0.4
- In our study, same sort of range, from about 1 to 40; so normalized flux does not seem to increase with size
- COMPARISON WITH BERGNER+ 2019 TOY MODELS:
- Unable to do the same analysis since disks in our sample have uncertain physical parameters (left for future work to determine such parameters), but can try and see if results fall into framework
- FPTau and J1545 are both centrally-peaked and compact with compact peaks; by framework, this implies higher depletion factors
- J0432 is more extended with shoulder, implying lower depletion factors
- J1100 has deep central dips and is extended, implying lower depletion factors
- Not clear for Sz69, since has rings, where this fits into categorization (rings not considered in toy modeling(?) as far as I saw)
- Of the 6 disks from Bergner+ 2019, we find here that FPTau and J1545 have profiles most similar to DM Tau (cold M-star) when f =100; J1100 most similar to HD 163296 when f=1; J0432 has tail similar to IM Lup and LkCa 15 at f=1 but doesn't have their central dips, closest to IM Lup which has centrally-peaked data not matched by f=1 model; and rings of Sz69 unmatched
- But caveat that physical traits also really important and really help determine shape of profiles

